Higgs pair production in gluon fusion to higher orders in Higgs Effective Field Theory

Higgs pair production offers the opportunity to probe correlations among the couplings of one or two Higgs bosons to fermions and gauge bosons. In this context, it serves as a powerful test of the underlying Effective Field Theory (EFT) framework. In particular, while such couplings remain correlated in the Standard Model Effective Field Theory (SMEFT) at dimension six, they can become fully de-correlated in Higgs Effective Field Theory (HEFT) already at leading order in the EFT expansion. In this work, we study Higgs pair production via gluon fusion within the HEFT framework. We demonstrate that adopting a consistent power counting in combination with next-to-leading order (NLO) diagrams necessitates the inclusion of higher-dimensional operators beyond the leading ones. We analyze their phenomenological impact and re-assess critically the kinematic benchmark scenarios commonly used in experimental non-resonant di-Higgs searches in light of these additional contributions.

==> HEFT_Ais_13TeV_Lam1TeV.txt <==
# mhh_min and mhh_max denote the left and right border of the invariant mass bin in GeV. The Ais are given in units of fb/GeV. 
mhh_min	mhh_max	A24	A25	A26	A27	A28	A29	A30	A31	A32	A33	A34	A35	A36	A37	A38	A39	A40	A41	A42	A43	A44	A45	A46	A47	A48	A49	A50	A51	A52	A53	A54	A55	A56	A57	A58	A59	A60	A61	A62	A63	A64
250.0	275.0	0.0012500525	0.0028417516	-0.0015404869	0.0031763938	0.0072210077	0.010306766	-0.001363878	0.046863004	-0.0031007114	0.053267488	-0.01397205	0.026190294	0.028810503	0.059539721	0.059539989	0.065492811	0.13535611	0.0024536999	0.022317844	0.0055781802	0.057609804	-0.031229641	0.0062350501	0.064394218	0.014174606	0.14638718	0.0055780045	0.012681339	-0.0068742162	0.014174114	0.032223073	-0.012717025	-0.028909753	0.01567113	-0.032313848	-0.07346188	-0.001441833	-0.0032777474	0.0017777317	-0.0036637383	-0.0083288205
275.0	300.0	0.0021477729	0.0061424324	-0.0032969437	0.005214803	0.014913915	0.0088199979	0.0002958752	0.050447875	0.00084619261	0.07214029	-0.021237974	0.02141479	0.033592592	0.061245029	0.061245299	0.09607552	0.17516128	0.0015729635	0.02587582	0.0044986396	0.080912053	-0.0434319	0.0038192255	0.068688535	0.010922961	0.19644937	0.0044986285	0.012866049	-0.0069058364	0.010922751	0.031239445	-0.018345027	-0.052465242	0.028160613	-0.044541112	-0.12738611	-0.0017339058	-0.0049588844	0.0026750185	-0.0042100119	-0.01204058
300.0	325.0	0.0027803654	0.0097312985	-0.0052077927	0.0063616364	0.022266023	0.0060046407	0.0021213276	0.042030513	0.007424676	0.073553934	-0.025034904	0.013738735	0.030587171	0.04808771	0.048086335	0.10705501	0.16830148	0.0006674008	0.023583903	0.0023358692	0.086920765	-0.046527831	0.0015270769	0.056822638	0.0053445663	0.19887881	0.0023358983	0.0081755639	-0.0043750203	0.0053447126	0.01870644	-0.020468305	-0.07163894	0.038336975	-0.046832944	-0.16391631	-0.0016374484	-0.0057311976	0.003113048	-0.0037465771	-0.01311317
325.0	350.0	0.003462492	0.01451979	-0.0078818653	0.0072629089	0.030455444	0.0039399884	0.0037959769	0.033044459	0.015918073	0.069280791	-0.029045881	0.0082644546	0.026774894	0.034655949	0.034655438	0.11227565	0.14532131	0.00012479308	0.020909731	0.00052330005	0.088868516	-0.048270205	0.00026175891	0.044452372	0.0010976476	0.18640594	0.0005233031	0.0021943306	-0.0011912138	0.0010976306	0.0046027685	-0.021898133	-0.091825084	0.049845457	-0.045931173	-0.19260708	-0.0015019024	-0.006298138	0.0035275935	-0.0031502153	-0.01321043
350.0	375.0	0.0046692351	0.023065543	-0.013130992	0.0084212513	0.041599828	0.0025429433	0.0061694818	0.025123667	0.030477542	0.062056987	-0.037210552	0.0046243406	0.023969441	0.022844922	0.022844518	0.11840974	0.11285036	-0.00018984844	0.019411347	-0.00093782909	0.09326697900000001	-0.052911223	-0.00034412952	0.034223518	-0.0017000479	0.16906159	-0.00093784435	-0.0046330423	0.0026254018	-0.0017000024	-0.0083978807	-0.024173055	-0.11941053	0.067669877	-0.043816909	-0.21645665	-0.0014371249	-0.0070995382	0.0042506364	-0.0026051309	-0.012868752
375.0	400.0	0.0052302854	0.030021678	-0.01638688	0.0086420102	0.049604854	0.0014360777	0.0077774831	0.016486047	0.044644442	0.047313684	-0.03705985	0.0025913431	0.020089612	0.014874064	0.014874105	0.11531319	0.085375242	-0.00034341919	0.016239451	-0.0019712136	0.087239105	-0.046149164	-0.00059308062	0.026248674	-0.0034043433	0.15066612	-0.0019711784	-0.011314603	0.0059748578	-0.0034043684	-0.019540694	-0.023875627	-0.13704881	0.072371387	-0.041234415	-0.23668425	-0.0012422333	-0.0071307262	0.0040817522	-0.0021454432	-0.012314738
400.0	425.0	0.0052472966	0.034596069	-0.017673418	0.0081943143	0.05402869	0.00070723675	0.0080810866	0.0093258946	0.053281084	0.030743911	-0.032668437	0.0014781843	0.016185774	0.0097459756	0.009746253400000002	0.10671678	0.064259441	-0.00037660861	0.012662639	-0.0024830117	0.075756628	-0.03586358	-0.00066044279	0.02014994	-0.0043543855	0.13285677	-0.0024830526	-0.016371102	0.0077304067	-0.0043544771	-0.02871123	-0.021961238	-0.14479163	0.068371536	-0.038513708	-0.25392655	-0.0010083146	-0.0066481043	0.0035084033	-0.001768318	-0.011658729
425.0	450.0	0.0049704695	0.037277817	-0.017742017	0.0074300348	0.055727044	0.0002780993	0.0075595833	0.0041714985	0.056697143	0.015642714	-0.027259586	0.00085809445	0.012812805	0.0064358428	0.0064356881	0.096097549	0.04826636	-0.00034750912	0.0094987297	-0.0026063616	0.0631124	-0.026332311	-0.00064077544	0.01551632	-0.0048057104	0.11637033	-0.0026063408	-0.01954806	0.0081264583	-0.0048058682	-0.03604403	-0.019428159	-0.14570576	0.060575525	-0.035821667	-0.26866467	-0.00079299152	-0.0059472668	0.0028697912	-0.0014621351	-0.010965992
450.0	475.0	0.0045533465	0.038520901	-0.017094743	0.0065550163	0.055454343	4.4451664e-05	0.0066598245	0.00075210467	0.056341614	0.0031814566	-0.022117948	0.00050634005	0.010070995	0.0042836997	0.0042837338	0.085199432	0.03623993	-0.00029475231	0.006964669	-0.0024936184	0.05126295	-0.018700338	-0.00058348297	0.011994892	-0.004936182	0.10148052	-0.0024935118	-0.021096138	0.0076563179	-0.0049363116	-0.041759552	-0.016795075	-0.14208289	0.051567051	-0.033246298	-0.28126444	-0.00061339808	-0.0051894578	0.0022924686	-0.0012142438	-0.010272539
475.0	500.0	0.004086088	0.038710123	-0.016053065	0.0056813247	0.053821456	-7.2191157e-05	0.0056599064	-0.0013678076	0.053618903	-0.0064789005	-0.017683237	0.00030333256	0.0079032918	0.0028735912	0.0028735676	0.074872842	0.027222692	-0.00023850874	0.0050347835	-0.0022594783	0.040960139	-0.012979835	-0.00051367373	0.0093118123	-0.0048660777	0.08821201	-0.0022595283	-0.021405069	0.0067345847	-0.0048660597	-0.046097499	-0.014311316	-0.13557859	0.042657956	-0.030822467	-0.291977	-0.00047046607	-0.0044569108	0.0018118209	-0.001013207	-0.009598439
500.0	525.0	0.0036193552	0.038148386	-0.014825093	0.0048659432	0.051287062	-0.00012248621	0.0047055014	-0.0025819338	0.049596491	-0.013606932	-0.014031424	0.00018426886	0.0062120778	0.0019422453	0.0019421794	0.065475009	0.02047041	-0.00018766334	0.0036057974	-0.0019779024	0.032363986	-0.0088455227	-0.00044359061	0.0072580441	-0.0046755469	0.076503589	-0.0019779984	-0.020848155	0.0056413846	-0.0046755258	-0.04927835	-0.012083774	-0.12736401	0.034464659	-0.028563604	-0.30106052	-0.00035943034	-0.0037883913	0.0014276116	-0.00084958523	-0.0089543598
525.0	550.0	0.0031792132	0.037069004	-0.013536525	0.0041338637	0.048199364	-0.00013693399	0.00385914	-0.0031932535	0.044997317	-0.01861678	-0.011095268	0.00011340399	0.00489896	0.0013222731	0.0013223026	0.057119813	0.015417737	-0.00014511868	0.0025651401	-0.0016920932	0.025365941	-0.0059244403	-0.00037882078	0.0056789785	-0.0044169734	0.066214196	-0.0016921256	-0.01972998	0.0045436771	-0.0044169823	-0.051502685	-0.010141326	-0.11824595	0.027230514	-0.026471789	-0.30865897	-0.00027424084	-0.0031974904	0.0011266112	-0.00071584176	-0.0083467165
550.0	575.0	0.0027778872	0.035649782	-0.012264206	0.0034916309	0.044810235	-0.00013316563	0.0031391401	-0.0034179114	0.040285757	-0.021932061	-0.0087660803	7.0663266e-05	0.0038800318	0.00090685622	0.0009068338	0.049794103	0.011637622	-0.000111013	0.0018148653	-0.0014247096	0.019759902	-0.0038930848	-0.00032143429	0.0044580267	-0.004124949	0.05721083	-0.0014247452	-0.01828398	0.0035309545	-0.0041250597	-0.05293735	-0.0084766408	-0.1087811	0.021007839	-0.024541091	-0.31494986	-0.00020929531	-0.0026860065	0.00089311507	-0.00060598286	-0.0077766089
575.0	600.0	0.0024194297	0.034018763	-0.011052146	0.002937075	0.041295453	-0.00012107172	0.0025416916	-0.0034046331	0.035735873	-0.023934018	-0.0069310516	4.4570561e-05	0.0030879598	0.000626676	0.0006266763	0.043416062	0.0088109409	-8.4355812e-05	0.0012773684	-0.0011860749	0.015316954	-0.0024987286	-0.0002717968	0.003509835	-0.0038213566	0.049346547	-0.0011860469	-0.016676144	0.0026431588	-0.0038213589	-0.053729281	-0.0070654132	-0.09934365	0.015745984	-0.022764683	-0.32007028	-0.00015992674	-0.0022485369	0.00071264024	-0.00051526522	-0.0072446122
600.0	625.0	0.0021036185	0.032267941	-0.0099230149	0.00246283	0.037780292	-0.00010599754	0.0020531963	-0.0032519833	0.03149588	-0.024942197	-0.0054900479	2.8469192e-05	0.0024701375	0.00043671274	0.00043671935	0.037891378	0.0066992866	-6.3835891e-05	0.00089384143	-0.00097925971	0.011819993	-0.0015533102	-0.00022947636	0.0027698715	-0.0035200549	0.04249079	-0.00097926035	-0.015021743	0.0018914639	-0.0035201493	-0.053998107	-0.005877823	-0.090169533	0.011353541	-0.021129504	-0.32412309	-0.00012240373	-0.0018776916	0.00057295499	-0.00044000298	-0.0067497073
625.0	650.0	0.0018274381	0.030469302	-0.0088880462	0.0020601379	0.034349256	-9.0702379e-05	0.0016575393	-0.0030246382	0.027635312	-0.025214588	-0.0043590142	1.8431136e-05	0.0019861981	0.00030729754	0.00030729652	0.033115937	0.0051236846	-4.8191232e-05	0.00062109398	-0.00080351476	0.009084367300000002	-0.00092094548	-0.00019370131	0.0021900034	-0.0032296081	0.036513834	-0.00080353607	-0.013397595	0.0012710051	-0.0032296104	-0.053848862	-0.0048827895	-0.081412217	0.0077237084	-0.019625404	-0.32722417	-9.3863947e-05	-0.0015650177	0.00046453551	-0.00037727464	-0.0062904367
650.0	675.0	0.0015874923	0.02867054	-0.0079476587	0.0017198116	0.031059632	-7.6511061e-05	0.001338737	-0.0027636519	0.024178249	-0.024955115	-0.0034706883	1.2114567e-05	0.0016053581	0.000218797	0.00021879542	0.028992447	0.0039513408	-3.6332063e-05	0.00042758333	-0.00065615616	0.0069529013	-0.00050486126	-0.00016361081	0.0017336564	-0.0029547873	0.031309429	-0.00065614079	-0.011850046	0.00076932066	-0.0029547347	-0.053363203	-0.0040510356	-0.073162556	0.0047500227	-0.018243604	-0.32945972	-7.2110434e-05	-0.0013023358	0.00037984736	-0.00032472463	-0.0058641918
675.0	700.0	0.0013796793	0.026904618	-0.0071008105	0.0014330499	0.027944807	-6.3960104e-05	0.0010826633	-0.002494373	0.021111789	-0.024320506	-0.0027718538	8.1043957e-06	0.001304054	0.00015803662	0.00015803145	0.025430039	0.0030817328	-2.7371314e-05	0.00029068161	-0.00053374838	0.0052975776	-0.00023694242	-0.00013835713	0.0013732055	-0.0026979351	0.026778834	-0.00053373883	-0.010407748	0.00037093125	-0.0026978866	-0.052608991	-0.0033573878	-0.065466181	0.0023331999	-0.016969803	-0.33091816	-5.5491812e-05	-0.0010821092	0.00031323508	-0.00028050728	-0.0054697851
700.0	725.0	0.0012000633	0.025193328	-0.0063410082	0.0011920228	0.02502462	-5.3164232e-05	0.00087720983	-0.0022321934	0.01841529	-0.023430442	-0.00222088	5.534739e-06	0.001064644	0.00011619728	0.00011619312	0.022349839	0.0024393448	-2.0612817e-05	0.00019415829	-0.00043273693	0.0040160976	-6.9689439e-05	-0.00011719053	0.0010875971	-0.0024602617	0.022832406	-0.00043273908	-0.0090846366	5.9974979e-05	-0.0024602056	-0.051648159	-0.0027790013	-0.05834036	0.00038514177	-0.015798801	-0.33167203	-4.2768111e-05	-0.00089781523	0.00026038476	-0.00024313413	-0.0051042674
725.0	750.0	0.0010449618	0.023553233	-0.0056625336	0.00098963531	0.022305538	-4.4042382e-05	0.00071226706	-0.0019854471	0.01605448	-0.022375829	-0.0017853236	3.8730876e-06	0.00087330411	8.7300187e-05	8.730065e-05	0.01968418	0.0019677336	-1.5519628e-05	0.00012638929	-0.00034979899	0.0030270956	2.9896119e-05	-9.9447688e-05	0.00086060586	-0.0022415666	0.019398337	-0.00034979862	-0.0078847325	-0.00017833165	-0.0022415983	-0.050524312	-0.0022971396	-0.051777689	-0.0011712058	-0.014719915	-0.33178559	-3.2995329e-05	-0.00074371801	0.00021806744	-0.00021144114	-0.004765856
750.0	775.0	0.00091102148	0.02199216	-0.0050579317	0.0008199103	0.01979276	-3.6421248e-05	0.00057978533	-0.001758436	0.013996145	-0.021223545	-0.0014397916	2.7870745e-06	0.00071966693	6.7278963e-05	6.7278207e-05	0.017373154	0.0016241028	-1.1679582e-05	7.9088625e-05	-0.00028195546	0.0022664027	8.4597833e-05	-8.4566604e-05	0.00067976252	-0.0020413647	0.016408986	-0.00028195695	-0.0068062264	-0.00035724107	-0.00204139	-0.049280379	-0.0018956654	-0.04576189	-0.0024018408	-0.013725537	-0.33133131	-2.5473735e-05	-0.00061491527	0.00018385055	-0.00018442699	-0.0044521875
775.0	800.0	0.00079539971	0.020515772	-0.0045196121	0.00067767045	0.017479826	-3.0098947e-05	0.00047320543	-0.0015527142	0.012205704	-0.020025277	-0.0011650079	2.0683391e-06	0.00059567066	5.3350593e-05	5.3351127e-05	0.015364365	0.0013761144	-8.7849599e-06	4.6337156e-05	-0.00022659183	0.0016832668	0.00011005795	-7.2063905e-05	0.00053533326	-0.0018587872	0.0138081	-0.00022659461	-0.0058446206	-0.00048804725	-0.0018587809	-0.047944979	-0.0015613251	-0.040272818	-0.0033630482	-0.012807677	-0.3303492	-1.966874e-05	-0.00050731297	0.00015590695	-0.00016134487	-0.0041617165
800.0	825.0	0.00069549607	0.019124968	-0.0040411791	0.00055851013	0.015359005	-2.4878244e-05	0.00038727231	-0.0013683333	0.010650331	-0.01881477	-0.00094566102	1.5858505e-06	0.00049515474	4.3610121e-05	4.3608898e-05	0.013616346	0.001199274	-6.6005801e-06	2.3914543e-05	-0.00018151991	0.0012381398	0.00011696204	-6.154856e-05	0.00041982053	-0.0016924916	0.011545178	-0.00018152063	-0.0049918657	-0.00058049658	-0.001692603	-0.046546816	-0.0012826462	-0.035272476	-0.0041015903	-0.011959963	-0.32889885	-1.5179091e-05	-0.00041742583	0.00013287427	-0.00014153651	-0.0038922771
825.0	850.0	0.00060901703	0.017820269	-0.0036161735	0.00045871678	0.013421954	-2.057939e-05	0.00031785607	-0.0012043041	0.0093001748	-0.017618842	-0.00077003169	1.2558068e-06	0.00041325281	3.6745252e-05	3.6744512e-05	0.012092096	0.0010751291	-4.9513544e-06	8.8066795e-06	-0.00014487364	0.00090008494	0.00011252716	-5.2683019e-05	0.00032730794	-0.0015415461	0.0095768969	-0.00014487376	-0.0042389975	-0.00064236497	-0.001541562	-0.04510519	-0.0010503979	-0.030735134	-0.0046576013	-0.011177006	-0.32702813	-1.1699627e-05	-0.00034232716	0.00011369146	-0.00012448912	-0.0036424911
850.0	875.0	0.00053415897	0.016598458	-0.0032383449	0.00037517054	0.011658015	-1.7042786e-05	0.00026159497	-0.0010591104	0.0081288796	-0.016455675	-0.00062896265	1.0250789e-06	0.00034627667	3.1852898e-05	3.1852756e-05	0.010759592	0.0009897779	-3.7052849e-06	-1.1429112e-06	-0.00011512892	0.00064486391	0.00010160495	-4.5196683e-05	0.000253144	-0.0014044405	0.0078660723	-0.00011513604	-0.0035774968	-0.00068040431	-0.001404426	-0.043639392	-0.00085681286	-0.026624003	-0.0050635089	-0.010451627	-0.3247706	-8.9982767e-06	-0.00027961098	9.7568778e-05	-0.00010976373	-0.0034108126
875.0	900.0	0.00046926977	0.015457051	-0.0029027984	0.00030528233	0.010055798	-1.4134947e-05	0.00021592109	-0.0009312309000000002	0.0071124655	-0.015337142	-0.00051528047	8.5943962e-07	0.0002912096	2.831118e-05	2.8309869e-05	0.0095926812	0.0009325548000000002	-2.7633167e-06	-7.4717618e-06	-9.1024009e-05	0.00045367654	8.73795e-05	-3.8861196e-05	0.00019368649	-0.0012801151	0.0063799405	-9.1023935e-05	-0.0029983629	-0.00069977403	-0.0012800435	-0.042165655	-0.00069548523	-0.022909412	-0.0053468957	-0.0097806367	-0.32217682	-6.8982944e-06	-0.00022723176	8.3913109e-05	-9.7011078e-05	-0.0031955678
900.0	925.0	0.00041287207	0.014392776	-0.002604499	0.00024681468	0.0086039686	-1.1743649e-05	0.00017871673	-0.00081874727	0.0062300683	-0.014270695	-0.00042335324	7.369284600000001e-07	0.00024578671	2.5689106e-05	2.5689266e-05	0.0085677432	0.0008955225	-2.0512526e-06	-1.127751e-05	-7.1506452e-05	0.00031178263	7.1929723e-05	-3.3486779e-05	0.00014601087	-0.0011673433	0.0050899495	-7.1506536e-05	-0.0024927402	-0.00070494109	-0.0011673587	-0.040693624	-0.00056103591	-0.019558578	-0.0055308068	-0.0091588614	-0.31927677	-5.2641102e-06	-0.0001835041	7.2249272e-05	-8.5931809e-05	-0.0029956307
925.0	950.0	0.00036383202	0.013402087	-0.0023391221	0.00019793878	0.0072906491	-9.7746899e-06	0.0001483359	-0.00072006626	0.0054637231	-0.01326114	-0.00034880778	6.4326044e-07	0.00020815931	2.3693214e-05	2.3692425e-05	0.0076671742	0.00087267128	-1.5130633e-06	-1.3343117e-05	-5.5729418e-05	0.00020777619	5.6550189e-05	-2.8917918e-05	0.00010781272	-0.0010651362	0.0039711246	-5.5730677e-05	-0.0020527629	-0.00069925416	-0.0010651339	-0.039232647	-0.00044903697	-0.016538283	-0.0056337702	-0.0085819799	-0.31609812	-3.9913051e-06	-0.00014701899	6.22276e-05	-7.628251e-05	-0.0028098471
950.0	975.0	0.00032114465	0.012479547	-0.0021030877	0.00015712262	0.0061058409	-8.1521761e-06	0.00012345475	-0.0006335703	0.0047974619	-0.012310252	-0.0002881809	5.6923944e-07	0.00017685894	2.2120508e-05	2.2120287e-05	0.0068726471	0.00085961665	-1.1064405e-06	-1.4225008e-05	-4.2994613e-05	0.00013273778	4.202313e-05	-2.5024565e-05	7.7256629e-05	-0.00097246223	0.0030021221	-4.2996684e-05	-0.0016708685	-0.00068550748	-0.00097244713	-0.0377904	-0.00035576916	-0.013824594	-0.0056719281	-0.008046195	-0.31268169	-3.0000824e-06	-0.00011658817	5.3556192e-05	-6.7854254e-05	-0.0026368414
975.0	1000.0	0.00028388892	0.011622531	-0.001892736	0.00012306787	0.0050383759	-6.8128319e-06	0.00010302127	-0.0005578252	0.0042175968	-0.011418869	-0.00023871763	5.0886792e-07	0.0001507427	2.083309e-05	2.0833133e-05	0.0061714997	0.000852911	-7.996883300000001e-07	-1.4317542e-05	-3.2739487e-05	7.9757144e-05	2.8774081e-05	-2.1700101e-05	5.286388e-05	-0.00088842921	0.0021642932	-3.2737627e-05	-0.0013403717	-0.00066593647	-0.00088842878	-0.036372303	-0.00027817447	-0.011388143	-0.0056579797	-0.0075484834	-0.30904478	-2.2285252e-06	-9.1237364e-05	4.6017002e-05	-6.0475594e-05	-0.0024758787
1000.0	1025.0	0.0002513318	0.010826054	-0.0017052257	9.4695594e-05	0.0040788312	-5.705323e-06	8.6197393e-05	-0.00049151054	0.0037127884	-0.010585331	-0.00019824385	4.5820626000000006e-07	0.00012886269	1.9736123e-05	1.9736441e-05	0.0055506607	0.00085010219	-5.686701100000002e-07	-1.3900733e-05	-2.4494271e-05	4.3463064e-05	1.7006228e-05	-1.8855368e-05	3.345824e-05	-0.00081219772	0.0014411202	-2.4494397e-05	-0.0010550431	-0.00064219534	-0.00081216918	-0.034983399	-0.00021369911	-0.009204419	-0.0056025579	-0.0070856936	-0.30519954	-1.6285372e-06	-7.0146299e-05	3.9432051e-05	-5.39993e-05	-0.0023259148
1025.0	1050.0	0.00022283695	0.010085785	-0.0015379701	7.1098702e-05	0.0032179382	-4.7881994e-06	7.230337e-05	-0.00043343145	0.0032725402	-0.0098085356	-0.00016503931	4.1469615000000004e-07	0.00011047823	1.8769222e-05	1.8767897e-05	0.0050002941	0.00084944253	-3.9518539000000004e-07	-1.3168628e-05	-1.7885986e-05	1.9700108e-05	6.7732038e-06	-1.6416396e-05	1.8080855e-05	-0.00074301551	0.00081831738	-1.7885994e-05	-0.00080953451	-0.00061570411	-0.00074299317	-0.033627581	-0.00016020209	-0.0072509842	-0.0055146671	-0.0066550441	-0.3012067	-1.1627476e-06	-5.2625186e-05	3.3657672e-05	-4.8303106e-05	-0.0021861271
1050.0	1075.0	0.00019785968	0.0093985498	-0.0013885824	5.1513766e-05	0.0024469013	-4.0270545e-06	6.0804316e-05	-0.00038256168	0.0028881641	-0.0090858031	-0.00013771901	3.7655982e-07	9.4978484e-05	1.7886384e-05	1.7886648e-05	0.0045113693	0.00084961157	-2.6540959000000004e-07	-1.225773e-05	-1.2607007e-05	5.2532652e-06	-1.9641742e-06	-1.4319614e-05	5.967005e-06	-0.00068017755	0.00028342897	-1.2606817e-05	-0.00059884315	-0.00058749875	-0.0006801704	-0.032308747	-0.00011591511	-0.0055059394	-0.0054016498	-0.0062539339	-0.29705064	-8.021377800000001e-07	-3.8102936e-05	2.8578871e-05	-4.3279147e-05	-0.0020557412
1075.0	1100.0	0.00017593698	0.0087605363	-0.0012550569	3.5305033e-05	0.0017578811	-3.3940036e-06	5.1254777e-05	-0.00033799539	0.0025521544	-0.0084147041	-0.0001151804	3.4270084000000005e-07	8.1864186e-05	1.7064425e-05	1.7063996e-05	0.0040762525	0.00084967088	-1.6884874e-07	-1.1261603e-05	-8.4074745e-06	-2.3548422e-06	-9.2982006e-06	-1.2513743e-05	-3.5050511e-06	-0.00062311332	-0.00017452816	-8.4073936e-06	-0.00041862643	-0.00055840213	-0.00062310763	-0.031026318	-7.9336948e-05	-0.0039504067	-0.0052694315	-0.0058800637	-0.29278005	-5.2409681e-07	-2.6095629e-05	2.4105596e-05	-3.884173e-05	-0.001934087
1100.0	1125.0	0.00015665605	0.0081679699	-0.0011354807	2.1931974e-05	0.0011435372	-2.8663986e-06	4.3308782e-05	-0.00029890971	0.0022580676	-0.0077925283	-9.6543413e-05	3.1231639e-07	7.0744762e-05	1.6284438e-05	1.6284098e-05	0.0036884309	0.0008490357	-9.7500897e-08	-1.0242862e-05	-5.0837809e-06	-5.0293576e-06	-1.5349716e-05	-1.0955212e-05	-1.0838344e-05	-0.0005711961	-0.00056510152	-5.0838164e-06	-0.0002650607	-0.00052902679	-0.00057122662	-0.029783274	-4.9226815e-05	-0.0025666625	-0.0051226911	-0.0055312692	-0.2883931	-3.1072997e-07	-1.6201525e-05	2.01526e-05	-3.4914129e-05	-0.0018204692
1125.0	1150.0	0.00013967612	0.0076177534	-0.001028362	1.0945087e-05	0.00059696412	-2.4260066e-06	3.6679275e-05	-0.00026462002	0.0020004855	-0.0072162791	-8.1090953e-05	2.8484211e-07	6.1278642e-05	1.5534909e-05	1.5534992e-05	0.0033421434	0.00084731157	-4.5291122e-08	-9.242722e-06	-2.4701771e-06	-4.2268488e-06	-2.0253516e-05	-9.6076729e-06	-1.6440993e-05	-0.00052399536	-0.00089665044	-2.470213e-06	-0.00013472341	-0.00049986208	-0.00052401507	-0.028578824	-2.4539465e-05	-0.0013384161	-0.0049658597	-0.0052055204	-0.28390889	-1.4817013e-07	-8.0810496e-06	1.6660275e-05	-3.1430337e-05	-0.0017141948
1150.0	1175.0	0.00012469475	0.0071070768	-0.0009323430500000002	1.9647048e-06	0.00011197562	-2.0573648e-06	3.113365e-05	-0.00023450824	0.0017744481	-0.0066826443	-6.8256797e-05	2.5987991e-07	5.3204683e-05	1.4811334e-05	1.4811359e-05	0.0030323371	0.00084416301	-7.577175399999999e-09	-8.2870072e-06	-4.3183488000000004e-07	-1.0562312e-06	-2.4143825e-05	-8.4402034e-06	-2.0643967e-05	-0.00048103838	-0.0011766001	-4.318321e-07	-2.4611529e-05	-0.00047124423	-0.00048102774	-0.027415641	-4.4002467e-06	-0.00025077563	-0.0048017743	-0.0049013386	-0.27935429	-2.5437484e-08	-1.4498063e-06	1.357054e-05	-2.8335882e-05	-0.0016149092
1175.0	1200.0	0.00011146748	0.0066325641	-0.00084607289	-5.3302599e-06	-0.00031714756	-1.7482021e-06	2.6484343e-05	-0.00020804329	0.0015758113	-0.0061892522	-5.7566484e-05	2.3713698000000002e-07	4.629861e-05	1.4109779e-05	1.4109487e-05	0.0027547636	0.00083954382	1.9182421e-08	-7.3917203e-06	1.1413353e-06	3.6450568e-06	-2.715323e-05	-7.4266043e-06	-2.3719267e-05	-0.00044188041	-0.001411225	1.1413455e-06	6.790841e-05	-0.00044345862	-0.00044188675	-0.026292421	1.1925764e-05	0.00070959204	-0.0046336686	-0.0046174725	-0.2747263	6.6071073e-08	3.9311386e-06	1.0836453e-05	-2.5580412e-05	-0.0015220759
1200.0	1225.0	9.9768352e-05	0.0061914559	-0.00076856449	-1.1208924e-05	-0.00069563297	-1.4885531e-06	2.2577542e-05	-0.00018475806	0.0014011269	-0.0057332466	-4.863849e-05	2.1637438000000003e-07	4.0374449e-05	1.3428527e-05	1.3428836e-05	0.0025056595	0.00083339775	3.7687343e-08	-6.5641965e-06	2.3388757e-06	9.2498606e-06	-2.9401492e-05	-6.5454128e-06	-2.5884722e-05	-0.00040619914	-0.0016064444	2.3389639e-06	0.00014515137	-0.00041662626	-0.00040620229	-0.025208508	2.5057013e-05	0.0015549631	-0.00446328	-0.004351491	-0.27004471	1.3315459e-07	8.2633581e-06	8.4157812e-06	-2.3124297e-05	-0.0014350915
1225.0	1250.0	8.9402293e-05	0.0057820553	-0.00069886867	-1.589991e-05	-0.0010282605	-1.2698862e-06	1.9285894e-05	-0.00016425368	0.0012472737	-0.0053114418	-4.1171598e-05	1.9741126e-07	3.5280397e-05	1.2767145e-05	1.2767188e-05	0.002281815	0.00082571822	5.0005230000000004e-08	-5.8081091e-06	3.2340965e-06	1.5294199e-05	-3.1002353e-05	-5.7774141e-06	-2.7321631e-05	-0.00037363807	-0.0017669788	3.2340998e-06	0.00020915324	-0.00039091885	-0.00037364948	-0.0241648	3.5509658e-05	0.0022966429	-0.0042924241	-0.0041027734	-0.2653348	1.8115939000000003e-07	1.1716244e-05	6.2771922e-06	-2.0930529e-05	-0.0013536168
1250.0	1275.0	8.0209537e-05	0.0054012358	-0.00063607754	-1.9594493e-05	-0.0013194727	-1.0853813e-06	1.6507452e-05	-0.00014617995	0.0011115954	-0.0049218917	-3.4912755e-05	1.8007601e-07	3.0892619e-05	1.2126307e-05	1.212621e-05	0.0020803213	0.00081658431	5.7708214e-08	-5.1225862e-06	3.886043e-06	2.1438448e-05	-3.2055264e-05	-5.1071044e-06	-2.8175893e-05	-0.0003439056	-0.0018973725	3.886074e-06	0.00026169168	-0.0003664167	-0.00034391371	-0.023159498	4.3724815e-05	0.0029444279	-0.0041227662	-0.0038697951	-0.26058855	2.1432074000000001e-07	1.4432513e-05	4.3871422e-06	-1.8966795e-05	-0.0012772623
1275.0	1300.0	7.2042585e-05	0.0050472453	-0.00057948075	-2.2454204e-05	-0.0015731093	-9.2943444e-07	1.4156709e-05	-0.00013022967	0.0009917965	-0.0045619823	-2.9656253e-05	1.6422758000000002e-07	2.7101652e-05	1.1505646e-05	1.1506146e-05	0.0018988012	0.00080610599	6.1998057e-08	-4.5057229e-06	4.3436168e-06	2.74427e-05	-3.2648877e-05	-4.521426e-06	-2.8565599e-05	-0.00031676357	-0.0020013116	4.3435317e-06	0.00030431342	-0.000343114	-0.00031677061	-0.022192804	5.0069793e-05	0.003507916	-0.0039552108	-0.0036514234	-0.25582182	2.3597473000000002e-07	1.6532186e-05	2.7200922e-06	-1.7209032e-05	-0.0012056837
1300.0	1325.0	6.477857e-05	0.0047181495	-0.00052836853	-2.4617051e-05	-0.0017929715	-7.972990900000001e-07	1.2163424e-05	-0.0001161445	0.00088589575	-0.0042294906	-2.5230512e-05	1.4974649e-07	2.3820151e-05	1.0906689e-05	1.0906715e-05	0.0017348688	0.00079437437	6.3790677e-08	-3.9531965e-06	4.6460247e-06	3.3137911e-05	-3.28616e-05	-4.0084798e-06	-2.859051e-05	-0.00029194058	-0.0020823185	4.6461009e-06	0.00033838244	-0.00032105827	-0.00029194682	-0.021263642	5.4851638e-05	0.0039952504	-0.0037905822	-0.0034468639	-0.2510437	2.487727e-07	1.8119112e-05	1.2524946e-06	-1.5631696e-05	-0.0011385594
1325.0	1350.0	5.8312679e-05	0.0044118695	-0.00048221922	-2.6198744e-05	-0.0019822379	-6.852043700000001e-07	1.0469974e-05	-0.00010368246	0.00079216887	-0.0039223755	-2.1500342e-05	1.3652018e-07	2.0972582e-05	1.03295e-05	1.0329044e-05	0.0015867946	0.00078151807	6.3778533e-08	-3.4604937e-06	4.8254926e-06	3.8417375e-05	-3.2760498e-05	-3.5585294e-06	-2.8327974e-05	-0.00026922956	-0.0021433564	4.8254104e-06	0.00036509077	-0.00030022488	-0.00026922915	-0.020370072	5.8337391e-05	0.0044138736	-0.0036296873	-0.0032549249	-0.24626567	2.5477496000000004e-07	1.9276213e-05	-3.6546804e-08	-1.4214765e-05	-0.0010755142
1350.0	1375.0	5.2546511e-05	0.0041270311	-0.00044046454	-2.7297575e-05	-0.0021439237	-5.8987188e-07	9.0289372e-06	-9.2656952e-05	0.0007091195	-0.0036385579	-1.8347741e-05	1.244514e-07	1.8497605e-05	9.7743811e-06	9.7742944e-06	0.0014527746	0.00076766447	6.2491223e-08	-3.0228916e-06	4.9081565e-06	4.3204185e-05	-3.2405705e-05	-3.1632377e-06	-2.7845352e-05	-0.00024844151	-0.0021869083	4.9081988e-06	0.0003854926	-0.0002806124	-0.00024844665	-0.019513128	6.0744454e-05	0.0047708552	-0.0034730429	-0.0030747601	-0.2414904	2.5564002e-07	2.0077661e-05	-1.1662491e-06	-1.2939791e-05	-0.0010163121
1375.0	1400.0	4.7399198e-05	0.0038617594	-0.00040270076	-2.7994825e-05	-0.0022808345	-5.0866136e-07	7.7991616e-06	-8.2883016e-05	0.00063541987	-0.0033764275	-1.5681645e-05	1.1343322000000001e-07	1.6341659e-05	9.2418403e-06	9.2420221e-06	0.001331334	0.00075296279	6.0330191e-08	-2.6353502e-06	4.9152413e-06	4.7469949e-05	-3.1844906e-05	-2.8156329e-06	-2.7192659e-05	-0.00022939187	-0.002215486	4.9152201e-06	0.00040046356	-0.00026218006	-0.00022939135	-0.018688986	6.2258201e-05	0.0050724819	-0.0033208441	-0.0029056053	-0.23673065	2.5265028000000004e-07	2.0584265e-05	-2.1525172e-06	-1.179122e-05	-0.00096068535

